Curvature-Guided Module Localization for Low-Rank Detoxification of Backdoored Large Language Models

Backdoor attacks pose a serious threat to large language models (LLMs) by causing otherwise benign systems to produce attacker-specified malicious behavior when a hidden trigger is present. In this work, we study post hoc detoxification of backdoored LLMs in a practical setting where the defender has access to the poisoned model but does not wish to retrain the full network from scratch. We propose a mechanistically guided weight-space repair framework that first localizes modules involved in propagating trigger-induced behavior using activation patching and Fisher/K-FAC curvature analysis, and then applies targeted low-rank repair to only the most influential modules. We evaluate the method on poisoned variants of \texttt{Llama-3.2-1B-Instruct} with triggers inserted at the beginning, middle, and end of otherwise benign prompts. Results show that the proposed approach substantially suppresses trigger-conditioned malicious responses while preserving benign model behavior. These findings suggest that backdoor removal in LLMs can be formulated as a localized structural repair problem rather than only a broad behavioral alignment problem.

==> README.txt <==
MILCOM-style Overleaf project scaffold using the standard IEEE conference template.

Files:
- main.tex
- references.bib
- README.txt

Notes:
- This project uses \documentclass[conference]{IEEEtran}, which matches the IEEE conference formatting referenced by MILCOM author guidelines.
- Replace the placeholder title/authors/abstract/table values as needed.
- Overleaf provides IEEEtran in its TeX installation, so no extra class file is usually required.

